An Explicit Local Space-Time Adaptive Framework for Monodomain Models

We present a new explicit local space-time adaptive framework to decrease the time required for monodomain simulations for cardiac electrophysiology. Based on the localized structure of the steep activation wavefront in solutions to monodomain problems, the proposed framework adopts small time steps and a tree-based adaptive mesh refinement scheme only in the regions necessary to resolve these localized structures. The time step and mesh adaptation selection process is fully controlled by a combination of local error indicators. The main contributions of this work consist in the introduction of a primal symmetric interior penalty formulation of the monodomain model and an efficient algorithmic strategy to manage local time stepping for its temporal discretization. In a first serial implementation of this framework, we report decreases in wall-clock time between 2 and 20 times with respect to an optimized implementation of a commonly used numerical scheme, showing that this framework is a promising candidate to accelerate monodomain simulations of cardiac electrophysiology.

==> plots/niederer-analysis.tikz <==
\definecolor{color0}{rgb}{0.886274509803922,0.290196078431373,0.2}
\definecolor{color1}{rgb}{0.203921568627451,0.541176470588235,0.741176470588235}
\definecolor{color2}{rgb}{0.596078431372549,0.556862745098039,0.835294117647059}
\definecolor{color3}{rgb}{0.984313725490196,0.756862745098039,0.368627450980392}

\begin{tikzpicture}
    \begin{axis}[
        axis background/.style={fill=white!89.8039215686275!black},
        axis line style={white},
        tick align=outside,
        x grid style={white},
        y grid style={white},
        xmajorgrids,
        ymajorgrids,
        xtick style={color=white!33.3333333333333!black},
        ytick style={color=white!33.3333333333333!black},
        ylabel near ticks,
        yticklabel pos=right,
        xmin=0.0, xmax=21.4,
        ymin=0.0, ymax=50.0,
        legend style={
            fill opacity=0.8, draw opacity=1, text opacity=1, draw=white!80!black, fill=white!89.8039215686275!black,
            at={(0.0,1.)},
            anchor=north west, 
        },
        xlabel={position on P1-P8 axis (mm)},
        ylabel={activation time (ms)},
        minor tick style={draw=none}
    ]
        \addlegendentry{Reference}
        \addplot[thick, color0] table[x index=1, y index=0, col sep=comma, mark repeat=2] {plots/niederer-analysis/niederer-line-reference.csv};
        \addlegendentry{S-LTS}
        \addplot[thick, color1, dashed, mark=o, mark options=solid, mark repeat=2] table[x index=1, y index=0, col sep=comma] {plots/niederer-analysis/niederer-line-alts-e0.05-est2-dt0.15.csv};
    \end{axis}
\end{tikzpicture}

==> plots/niederer-analysis/niederer-benchmark-elementcount-alts-e0.05-est2-dt0.15.csv <==
0,420
0.15,450
0.3,574
0.45,574
0.6,574
0.75,574
0.9,574
1.05,914
1.2,914
1.35,914
1.5,1038
1.65,1115
1.8,1115
1.95,1115
2.1,1177
2.25,1239
2.4,1393
2.55,1393
2.7,1393
2.85,1455
3,1393
3.15,1470
3.3,1594
3.45,1810
3.6,1934
3.75,1996
3.9,2197
4.05,2445
4.2,2507
4.35,2755
4.5,2723
4.65,2847
4.8,2847
4.95,2753
5.1,2892
5.25,2922
5.4,3170
5.55,3294
5.7,3572
5.85,3602
6,3989
6.15,4314
6.3,4438
6.45,4686
6.6,4810
6.75,4624
6.9,5120
7.05,5319
7.2,5443
7.35,5195
7.5,5381
7.65,5768
7.8,5394
7.95,5935
8.1,6091
8.25,6399
8.4,6555
8.55,6818
8.7,7235
8.85,7823
9,8257
9.15,7838
9.3,8225
9.45,8225
9.6,8240
9.75,8456
9.9,8811
10.05,8841
10.2,9119
10.35,9677
10.5,9878
10.65,9876
10.8,9735
10.95,10139
11.1,10665
11.25,10697
11.4,10990
11.55,10913
11.7,12106
11.85,12121
12,11903
12.15,12074
12.3,12228
12.45,12538
12.6,12305
12.75,12660
12.9,13015
13.05,13355
13.2,13060
13.35,12688
13.5,13060
13.65,13169
13.8,13060
13.95,13755
14.1,14095
14.25,14095
14.4,14450
14.55,14666
14.7,14867
14.85,14497
15,14807
15.15,15040
15.3,14574
15.45,14961
15.6,15023
15.75,15145
15.9,15051
16.05,15391
16.2,15904
16.35,16043
16.5,16291
16.65,16043
16.8,16276
16.95,16524
17.1,16398
17.25,16723
17.4,16505
17.55,16133
17.7,16845
17.85,17016
18,16828
18.15,17200
18.3,17418
18.45,17245
18.6,18158
18.75,18282
18.9,18267
19.05,18235
19.2,18389
19.35,18793
19.5,18250
19.65,18714
19.8,18727
19.95,18975
20.1,18665
20.25,19488
20.4,19441
20.55,19843
20.7,19704
20.85,19982
21,20369
21.15,20198
21.3,20260
21.45,20585
21.6,20553
21.75,20305
21.9,20583
22.05,20722
22.2,20769
22.35,20983
22.5,21308
22.65,21293
22.8,21154
22.95,21881
23.1,21710
23.25,21571
23.4,22251
23.55,22497
23.7,22390
23.85,22219
24,22435
24.15,22591
24.3,22807
24.45,22480
24.6,23115
24.75,23316
24.9,23827
25.05,23658
25.2,23519
25.35,23502
25.5,24105
25.65,23517
25.8,23408
25.95,23346
26.1,23609
26.25,23996
26.4,24385
26.55,24231
26.7,24849
26.85,24958
27,24603
27.15,25127
27.3,24943
27.45,25159
27.6,24834
27.75,24541
27.9,24415
28.05,25050
28.2,25191
28.35,24370
28.5,24244
28.65,24370
28.8,24479
28.95,23953
29.1,23566
29.25,23288
29.4,22730
29.55,22856
29.7,21571
29.85,21368
30,21058
30.15,20889
30.3,19961
30.45,19730
30.6,19484
30.75,18849
30.9,18385
31.05,17547
31.2,17735
31.35,17333
31.5,16901
31.65,16360
31.8,15802
31.95,15881
32.1,15494
32.25,15340
32.4,15079
32.55,14583
32.7,14367
32.85,14277
33,13456
33.15,12979
33.3,12778
33.45,12267
33.6,12361
33.75,11758
33.9,11465
34.05,11063
34.2,10616
34.35,10802
34.5,10122
34.65,9797
34.8,9581
34.95,9271
35.1,8871
35.25,8700
35.4,8469
35.55,8129
35.7,7742
35.85,7635
36,7325
36.15,6985
36.3,6769
36.45,6444
36.6,6352
36.75,6089
36.9,5779
37.05,5625
37.2,5223
37.35,5099
37.5,4791
37.65,4637
37.8,4389
37.95,4203
38.1,3940
38.25,3709
38.4,3493
38.55,3245
38.7,2796
38.85,2657
39,2394
39.15,2441
39.3,2054
39.45,2101
39.6,1761
39.75,1498
39.9,1374
40.05,1173
40.2,1111
40.35,957
40.5,865
40.65,741
40.8,679
40.95,664
41.1,525
41.25,525
41.4,510
41.55,510
41.7,495
41.85,480
42,465
42.15,465
42.3,450
42.45,435
42.6,435
42.75,435
42.9,435
43.05,420
43.2,420
43.35,420
43.5,420
43.65,420
43.8,420
43.95,420
44.1,420
44.25,420
44.4,420
44.55,420
44.7,420
44.85,420
45,420
45.15,420
45.3,420
45.45,420
45.6,420
45.75,420
45.9,420
46.05,420
46.2,420
46.35,420
46.5,420
46.65,420
46.8,420
46.95,420
47.1,420
47.25,420
47.4,420
47.55,420
47.7,420
47.85,420
48,420
48.15,420
48.3,420
48.45,420
48.6,420
48.75,420
48.9,420
49.05,420
49.2,420
49.35,420
49.5,420
49.65,420
49.8,420
49.95,420


==> plots/niederer-analysis/niederer-line-alts-e0.05-est2-dt0.15.csv <==
0.3,0
2.1877,1.4267
5.1368,2.8535
7.989,4.2802
10.804,5.7069
13.682,7.1336
16.595,8.5604
19.393,9.9871
22.23,11.414
25.048,12.841
27.86,14.267
30.726,15.694
33.465,17.121
36.323,18.547
38.965,19.974
41.1,21.401


==> plots/niederer-analysis/niederer-line-reference.csv <==
0.33,0
2.0049,1.4267
4.8764,2.8535
7.784,4.2802
10.669,5.7069
13.534,7.1336
16.388,8.5604
19.232,9.9871
22.065,11.414
24.892,12.841
27.718,14.267
30.538,15.694
33.344,17.121
36.129,18.547
38.844,19.974
40.98,21.401


==> plots/niederer-benchmark-elements.tikz <==
\definecolor{color0}{rgb}{0.886274509803922,0.290196078431373,0.2}
\definecolor{color1}{rgb}{0.203921568627451,0.541176470588235,0.741176470588235}
\definecolor{color2}{rgb}{0.596078431372549,0.556862745098039,0.835294117647059}
\definecolor{color3}{rgb}{0.984313725490196,0.756862745098039,0.368627450980392}

\begin{tikzpicture}
    \begin{axis}[
        axis background/.style={fill=white!89.8039215686275!black},
        axis line style={white},
        tick align=outside,
        x grid style={white},
        y grid style={white},
        xmajorgrids,
        ymajorgrids,
        xtick style={color=white!33.3333333333333!black},
        ytick style={color=white!33.3333333333333!black},
        ylabel near ticks,
        yticklabel pos=left,
        xmin=0.0, xmax=50.0,
        ymin=0.0, ymax=25000.0,
        legend style={
            fill opacity=0.8, draw opacity=1, text opacity=1, draw=white!80!black, fill=white!89.8039215686275!black,
            at={(0.0,1.)},
            anchor=north west, 
        },
        xlabel={time (ms)},
        ylabel={element evaluations},
        minor tick style={draw=none}
    ]
    \addplot[thick, color0] table[x index=0, y index=1, col sep=comma, mark repeat=2] {plots/niederer-analysis/niederer-benchmark-elementcount-alts-e0.05-est2-dt0.15.csv};
    \end{axis}
\end{tikzpicture}
